The microscopic weighting on a metric space

We introduce the microscopic weighting, a canonical signed measure of mass one that can be associated to almost any finite metric space. The microscopic weighting is obtained as the small-scale limit of the weightings used to define the magnitude function. We give general criteria for its existence, proving in particular that every finite space of strictly negative type admits a microscopic weighting; this includes every finite subset of Euclidean or hyperbolic space and every finite tree. Heuristically speaking, the microscopic weighting distributes its mass as widely as possible across a space, assigning greater weight to sparse or outlying regions and emphasizing points on the boundary. Indeed, we show that on a finite space of negative type the microscopic weighting can be characterized (when it exists) as an optimizing measure for an energy integral determined by the distance function. Alternatively, it can be characterized in terms of the geometry of the Schoenberg embedding. Each of these interpretations also clarifies the information carried by the derivative of the magnitude function at zero. Though our main focus in this paper is on finite metric spaces, we lay the groundwork to extend the theory to compact subsets of Euclidean space. In that setting, we observe that the microscopic weighting must be understood as a distribution rather than as a measure.

==> mag_limit_A.dat <==
0.0001	1.1667697556990788
0.0026120603015075375	1.1693613113472026
0.005124120603015076	1.171956499814577
0.007636180904522613	1.1745553181838702
0.01014824120603015	1.177157763229559
0.012660301507537688	1.1797638316911936
0.015172361809045225	1.182373520274563
0.017684422110552763	1.184986825648572
0.0201964824120603	1.1876037444465517
0.02270854271356784	1.1902242732664785
0.025220603015075376	1.1928484086699722
0.027732663316582914	1.1954761471834718
0.03024472361809045	1.1981074852972515
0.03275678391959799	1.2007424194658771
0.03526884422110553	1.2033809461078908
0.03778090452261307	1.2060230616061265
0.040292964824120606	1.2086687623073367
0.04280502512562814	1.2113180445222618
0.04531708542713568	1.2139709045256746
0.04782914572864322	1.2166273385564024
0.050341206030150756	1.219287342817089
0.052853266331658294	1.2219509134742408
0.05536532663316583	1.2246180466583594
0.05787738693467337	1.2272887384637592
0.06038944723618091	1.229962984948536
0.06290150753768844	1.232640782134618
0.06541356783919598	1.235322126007678
0.06792562814070352	1.2380070125171514
0.07043768844221106	1.2406954375762176
0.0729497487437186	1.243387397061701
0.07546180904522613	1.2460828868141478
0.07797386934673367	1.2487819026377673
0.08048592964824121	1.2514844403003522
0.08299798994974875	1.2541904955333476
0.08551005025125628	1.2569000640318109
0.08802211055276382	1.2596131414543303
0.09053417085427136	1.2623297234230852
0.0930462311557789	1.265049805523779
0.09555829145728643	1.2677733833056455
0.09807035175879397	1.270500452281432
0.10058241206030151	1.2732310079273668
0.10309447236180905	1.2759650456831748
0.10560653266331659	1.2787025609520142
0.10811859296482412	1.281443549100525
0.11063065326633166	1.2841880054587747
0.1131427135678392	1.286935925320265
0.11565477386934674	1.2896873039418928
0.11816683417085427	1.2924421365439798
0.12067889447236181	1.295200418310243
0.12319095477386935	1.2979621443877818
0.12570301507537687	1.3007273098870817
0.12821507537688442	1.3034959098819905
0.13072713567839195	1.3062679394097303
0.13323919597989947	1.3090433934708827
0.13575125628140702	1.3118222670293802
0.13826331658291457	1.3146045550125105
0.1407753768844221	1.31739025231091
0.14328743718592962	1.3201793537785507
0.14579949748743717	1.3229718542327604
0.14831155778894473	1.325767748454197
0.15082361809045225	1.3285670311868627
0.15333567839195977	1.3313696971381013
0.15584773869346732	1.3341757409786044
0.15835979899497488	1.3369851573423983
0.1608718592964824	1.3397979408268554
0.16338391959798992	1.3426140859927054
0.16589597989949748	1.345433587364032
0.16840804020100503	1.3482564394282675
0.17092010050251255	1.3510826366362199
0.17343216080402007	1.3539121734020554
0.17594422110552763	1.3567450441033337
0.17845628140703518	1.3595812430809908
0.1809683417085427	1.3624207646393565
0.18348040201005023	1.3652636030461647
0.18599246231155778	1.3681097525325745
0.18850452261306533	1.3709592072931547
0.19101658291457285	1.373811961485926
0.19352864321608038	1.376668009232351
0.19604070351758793	1.3795273446173573
0.19855276381909548	1.3823899616893536
0.201064824120603	1.3852558544602391
0.20357688442211053	1.3881250169054207
0.20608894472361808	1.3909974429638388
0.20860100502512563	1.3938731265379674
0.21111306532663315	1.3967520614938462
0.21362512562814068	1.3996342416610996
0.21613718592964823	1.402519660832945
0.21864924623115578	1.4054083127662267
0.2211613065326633	1.4083001911814301
0.22367336683417083	1.4111952897627051
0.22618542713567838	1.4140936021578898
0.22869748743718593	1.4169951219785377
0.23120954773869345	1.4198998427999354
0.23372160804020098	1.4228077581611318
0.23623366834170853	1.4257188615649696
0.23874572864321608	1.428633146478103
0.2412577889447236	1.4315506063310335
0.24376984924623113	1.4344712345181316
0.24628190954773868	1.4373950243976752
0.24879396984924623	1.440321969291874
0.25130603015075376	1.4432520624869007
0.2538180904522613	1.446185297232926
0.25633015075376886	1.4491216667441509
0.2588422110552764	1.452061164198839
0.2613542713567839	1.455003782739352
0.26386633165829143	1.4579495154721835
0.26637839195979895	1.460898355468001
0.26889045226130653	1.4638502957616755
0.27140251256281406	1.4668053293523262
0.2739145728643216	1.4697634492033496
0.27642663316582916	1.4727246482424734
0.2789386934673367	1.4756889193617835
0.2814507537688442	1.4786562554177722
0.28396281407035173	1.4816266492313805
0.28647487437185926	1.4846000935880361
0.28898693467336684	1.4875765812377033
0.29149899497487436	1.4905561048949223
0.2940110552763819	1.49353865723886
0.29652311557788946	1.4965242309133513
0.299035175879397	1.4995128185269468
0.3015472361809045	1.5025044126529672
0.30405929648241203	1.5054990058295439
0.30657135678391956	1.508496590559667
0.30908341708542714	1.5114971593112514
0.31159547738693466	1.5145007045171675
0.3141075376884422	1.5175072185753087
0.31661959798994976	1.5205166938486363
0.3191316582914573	1.5235291226652377
0.3216437185929648	1.5265444973183757
0.32415577889447234	1.5295628100665524
0.32666783919597986	1.5325840531335562
0.32917989949748744	1.535608218708526
0.33169195979899496	1.538635298946006
0.3342040201005025	1.5416652859660045
0.33671608040201007	1.5446981718540558
0.3392281407035176	1.5477339486612771
0.3417402010050251	1.5507726084044333
0.34425226130653264	1.5538141430659989
0.34676432160804016	1.5568585445942174
0.34927638190954774	1.5599058049031704
0.35178844221105526	1.5629559158728377
0.3543005025125628	1.5660088693491678
0.35681256281407037	1.5690646571441382
0.3593246231155779	1.5721232710358288
0.3618366834170854	1.5751847027684855
0.36434874371859294	1.5782489440525913
0.36686080402010046	1.5813159865649336
0.36937286432160804	1.5843858219486824
0.37188492462311556	1.5874584418134496
0.3743969849246231	1.590533837735372
0.37690904522613067	1.5936120012571764
0.3794211055276382	1.596692923888262
0.3819331658291457	1.5997765971047673
0.38444522613065324	1.602863012349649
0.38695728643216076	1.6059521610327594
0.38946934673366834	1.6090440345309234
0.39198140703517587	1.6121386241880131
0.3944934673366834	1.6152359213150325
0.39700552763819097	1.6183359171901928
0.3995175879396985	1.6214386030589938
0.402029648241206	1.6245439701343067
0.40454170854271354	1.627652009596456
0.40705376884422106	1.6307627125933024
0.40956582914572864	1.6338760702403246
0.41207788944723617	1.636992073620708
0.4145899497487437	1.6401107137854276
0.41710201005025127	1.6432319817533343
0.4196140703517588	1.6463558685112436
0.4221261306532663	1.6494823650140216
0.42463819095477384	1.6526114621846761
0.42715025125628137	1.6557431509144447
0.42966231155778895	1.6588774220628844
0.43217437185929647	1.662014266457967
0.434686432160804	1.6651536748961655
0.43719849246231157	1.6682956381425518
0.4397105527638191	1.6714401469308857
0.4422226130653266	1.6745871919637159
0.44473467336683414	1.6777367639124678
0.44724673366834167	1.680888853417546
0.44975879396984925	1.6840434510884272
0.45227085427135677	1.6872005475037604
0.4547829145728643	1.6903601332114626
0.4572949748743719	1.6935221987288216
0.4598070351758794	1.6966867345425936
0.4623190954773869	1.6998537311091044
0.46483115577889444	1.7030231788543535
0.46734321608040197	1.7061950681741123
0.46985527638190955	1.7093693894340327
0.47236733668341707	1.7125461329697438
0.4748793969849246	1.715725289086966
0.4773914572864322	1.7189068480616103
0.4799035175879397	1.7220908001398851
0.4824155778894472	1.7252771355384056
0.48492763819095475	1.7284658444443028
0.48743969849246227	1.7316569170153249
0.48995175879396985	1.7348503433799594
0.4924638190954774	1.7380461136375311
0.4949758793969849	1.7412442178583198
0.4974879396984925	1.744444646083672
0.5	1.7476473883261103


==> mag_limit_B.dat <==
0.0001	1.0000999999989164
0.0026120603015075375	1.0026120408539505
0.005124120603015076	1.0051239727504546
0.007636180904522613	1.0076356880968667
0.01014824120603015	1.0101470762161604
0.012660301507537688	1.012658023231835
0.015172361809045225	1.0151684119487188
0.017684422110552763	1.0176781217283102
0.0201964824120603	1.020187028358363
0.02270854271356784	1.0226950039164007
0.025220603015075376	1.0252019166268305
0.027732663316582914	1.0277076307113013
0.03024472361809045	1.0302120062319318
0.03275678391959799	1.032714898927009
0.03526884422110553	1.0352161600387306
0.03778090452261307	1.0377156361325386
0.040292964824120606	1.0402131689075627
0.04280502512562814	1.0427085949976562
0.04531708542713568	1.0452017457624778
0.04782914572864322	1.0476924470680313
0.050341206030150756	1.0501805190560374
0.052853266331658294	1.0526657759014717
0.05536532663316583	1.0551480255575505
0.05787738693467337	1.057627069487403
0.06038944723618091	1.0601027023816065
0.06290150753768844	1.0625747118607185
0.06541356783919598	1.0650428781618524
0.06792562814070352	1.0675069738083067
0.07043768844221106	1.069966763261153
0.0729497487437186	1.0724220025516318
0.07546180904522613	1.0748724388931135
0.07797386934673367	1.0773178102712766
0.08048592964824121	1.0797578450110739
0.08299798994974875	1.082192261318933
0.08551005025125628	1.08462076679852
0.08802211055276382	1.0870430579382784
0.09053417085427136	1.0894588195687926
0.0930462311557789	1.0918677242878903
0.09555829145728643	1.0942694318512234
0.09807035175879397	1.0966635885258806
0.10058241206030151	1.0990498264043924
0.10309447236180905	1.101427762676269
0.10560653266331659	1.1037969988539647
0.10811859296482412	1.1061571199499196
0.11063065326633166	1.1085076936010205
0.1131427135678392	1.1108482691365296
0.11565477386934674	1.1131783765851666
0.11816683417085427	1.1154975256166708
0.12067889447236181	1.117805204412734
0.12319095477386935	1.120100878461745
0.12570301507537687	1.122383989271286
0.12821507537688442	1.1246539529917494
0.13072713567839195	1.1269101589438437
0.13323919597989947	1.129151968042053
0.13575125628140702	1.1313787111053848
0.13826331658291457	1.1335896870458864
0.1407753768844221	1.13578416092448
0.14328743718592962	1.13796136186265
0.14579949748743717	1.140120480797349
0.14831155778894473	1.142260668065222
0.15082361809045225	1.1443810308008115
0.15333567839195977	1.1464806301318222
0.15584773869346732	1.1485584781527285
0.15835979899497488	1.1506135346560171
0.1608718592964824	1.1526447035981207
0.16338391959798992	1.1546508292745634
0.16589597989949748	1.1566306921760319
0.16840804020100503	1.1585830044938648
0.17092010050251255	1.1605064052398786
0.17343216080402007	1.1623994549413477
0.17594422110552763	1.1642606298673726
0.17845628140703518	1.1660883157375985
0.1809683417085427	1.1678808008583381
0.18348040201005023	1.169636268624358
0.18599246231155778	1.1713527893168578
0.18850452261306533	1.1730283111193487
0.19101658291457285	1.1746606502630357
0.19352864321608038	1.1762474802016611
0.19604070351758793	1.1777863197024607
0.19855276381909548	1.1792745197244499
0.201064824120603	1.1807092489375077
0.20357688442211053	1.1820874777151027
0.20608894472361808	1.1834059604096152
0.20860100502512563	1.1846612156913723
0.21111306532663315	1.1858495047000401
0.21362512562814068	1.1869668067190329
0.21613718592964823	1.1880087920389923
0.21864924623115578	1.1889707916239731
0.2211613065326633	1.189847763132014
0.22367336683417083	1.1906342527684894
0.22618542713567838	1.1913243523635566
0.22869748743718593	1.1919116509612546
0.23120954773869345	1.1923891800836692
0.23372160804020098	1.192749351684642
0.23623366834170853	1.1929838876279775
0.23874572864321608	1.1930837393079685
0.2412577889447236	1.1930389957663343
0.24376984924623113	1.1928387783378755
0.24628190954773868	1.1924711194629214
0.24879396984924623	1.19192282281913
0.25130603015075376	1.1911793013246055
0.2538180904522613	1.190224388817216
0.25633015075376886	1.1890401202807581
0.2588422110552764	1.187606474313686
0.2613542713567839	1.185901070049387
0.26386633165829143	1.18389880884396
0.26637839195979895	1.1815714486206486
0.26889045226130653	1.1788870956269883
0.27140251256281406	1.1758095942854665
0.2739145728643216	1.1722977904749685
0.27642663316582916	1.1683046365147003
0.2789386934673367	1.1637760966946784
0.2814507537688442	1.1586497994966498
0.28396281407035173	1.152853365362558
0.28647487437185926	1.1463023150783345
0.28898693467336684	1.1388974307114514
0.29149899497487436	1.130521394311542
0.2940110552763819	1.1210344627548627
0.29652311557788946	1.1102688400973597
0.299035175879397	1.0980212656458486
0.3015472361809045	1.0840431209205805
0.30405929648241203	1.0680270292928151
0.30657135678391956	1.0495884065265422
0.30908341708542714	1.0282395939922195
0.31159547738693466	1.0033528456654004
0.3141075376884422	0.974106131843123
0.31661959798994976	0.9394016721715666
0.3191316582914573	0.8977397232932889
0.3216437185929648	0.847016059713841
0.32415577889447234	0.7841832932209449
0.32666783919597986	0.70465574801048
0.32917989949748744	0.6011986351757059
0.33169195979899496	0.4616921647215708
0.3342040201005025	0.26417122074009036
0.33671608040201007	-0.03571941540884005
0.3392281407035176	-0.5430108688017405
0.3417402010050251	-1.581085796738538
0.34425226130653264	-4.873140004154841
0.34676432160804016	78.64023649203955
0.34927638190954774	6.919887469890433
0.35178844221105526	4.299979485692035
0.3543005025125628	3.3857518625148195
0.35681256281407037	2.921776646659028
0.3593246231155779	2.64194517565166
0.3618366834170854	2.45533764780974
0.36434874371859294	2.3224309468118802
0.36686080402010046	2.2232777187580037
0.36937286432160804	2.146721928846679
0.37188492462311556	2.0860363249123646
0.3743969849246231	2.0369231542188437
0.37690904522613067	1.9965082367028213
0.3794211055276382	1.9627966162676094
0.3819331658291457	1.9343602459889566
0.38444522613065324	1.9101499700796132
0.38695728643216076	1.8893776796153552
0.38946934673366834	1.8714398754229316
0.39198140703517587	1.855866602983188
0.3944934673366834	1.8422864489700674
0.39700552763819097	1.8304019991135596
0.3995175879396985	1.8199722828408733
0.402029648241206	1.8107999892759665
0.40454170854271354	1.8027220072228145
0.40705376884422106	1.795602322694607
0.40956582914572864	1.7893266158747065
0.41207788944723617	1.7837981013023478
0.4145899497487437	1.778934289869315
0.41710201005025127	1.774664442798132
0.4196140703517588	1.7709275510078768
0.4221261306532663	1.7676707175866764
0.42463819095477384	1.7648478525691687
0.42715025125628137	1.7624186118639396
0.42966231155778895	1.7603475286604269
0.43217437185929647	1.7586032977754797
0.434686432160804	1.757158182417817
0.43719849246231157	1.755987519617045
0.4397105527638191	1.7550693056891613
0.4422226130653266	1.754383847024397
0.44473467336683414	1.7539134644956427
0.44724673366834167	1.7536422421216542
0.44975879396984925	1.7535558124432986
0.45227085427135677	1.7536411725050312
0.4547829145728643	1.7538865254681593
0.4572949748743719	1.7542811437851216
0.4598070351758794	1.7548152505864973
0.4623190954773869	1.7554799165138117
0.46483115577889444	1.7562669697014135
0.46734321608040197	1.7571689169928708
0.46985527638190955	1.7581788747894467
0.47236733668341707	1.7592905081841987
0.4748793969849246	1.7604979772461755
0.4773914572864322	1.7617958894935477
0.4799035175879397	1.7631792577395007
0.4824155778894472	1.7646434626153544
0.48492763819095475	1.7661842191764583
0.48743969849246227	1.767797547081209
0.48995175879396985	1.769479743904975
0.4924638190954774	1.7712273612110563
0.4949758793969849	1.7730371830520113
0.4974879396984925	1.7749062066181476
0.5	1.7768316247871123


==> mag_limit_B_1.dat <==
0.0001	1.0000999999989164
0.0026120603015075375	1.0026120408539505
0.005124120603015076	1.0051239727504546
0.007636180904522613	1.0076356880968667
0.01014824120603015	1.0101470762161604
0.012660301507537688	1.012658023231835
0.015172361809045225	1.0151684119487188
0.017684422110552763	1.0176781217283102
0.0201964824120603	1.020187028358363
0.02270854271356784	1.0226950039164007
0.025220603015075376	1.0252019166268305
0.027732663316582914	1.0277076307113013
0.03024472361809045	1.0302120062319318
0.03275678391959799	1.032714898927009
0.03526884422110553	1.0352161600387306
0.03778090452261307	1.0377156361325386
0.040292964824120606	1.0402131689075627
0.04280502512562814	1.0427085949976562
0.04531708542713568	1.0452017457624778
0.04782914572864322	1.0476924470680313
0.050341206030150756	1.0501805190560374
0.052853266331658294	1.0526657759014717
0.05536532663316583	1.0551480255575505
0.05787738693467337	1.057627069487403
0.06038944723618091	1.0601027023816065
0.06290150753768844	1.0625747118607185
0.06541356783919598	1.0650428781618524
0.06792562814070352	1.0675069738083067
0.07043768844221106	1.069966763261153
0.0729497487437186	1.0724220025516318
0.07546180904522613	1.0748724388931135
0.07797386934673367	1.0773178102712766
0.08048592964824121	1.0797578450110739
0.08299798994974875	1.082192261318933
0.08551005025125628	1.08462076679852
0.08802211055276382	1.0870430579382784
0.09053417085427136	1.0894588195687926
0.0930462311557789	1.0918677242878903
0.09555829145728643	1.0942694318512234
0.09807035175879397	1.0966635885258806
0.10058241206030151	1.0990498264043924
0.10309447236180905	1.101427762676269
0.10560653266331659	1.1037969988539647
0.10811859296482412	1.1061571199499196
0.11063065326633166	1.1085076936010205
0.1131427135678392	1.1108482691365296
0.11565477386934674	1.1131783765851666
0.11816683417085427	1.1154975256166708
0.12067889447236181	1.117805204412734
0.12319095477386935	1.120100878461745
0.12570301507537687	1.122383989271286
0.12821507537688442	1.1246539529917494
0.13072713567839195	1.1269101589438437
0.13323919597989947	1.129151968042053
0.13575125628140702	1.1313787111053848
0.13826331658291457	1.1335896870458864
0.1407753768844221	1.13578416092448
0.14328743718592962	1.13796136186265
0.14579949748743717	1.140120480797349
0.14831155778894473	1.142260668065222
0.15082361809045225	1.1443810308008115
0.15333567839195977	1.1464806301318222
0.15584773869346732	1.1485584781527285
0.15835979899497488	1.1506135346560171
0.1608718592964824	1.1526447035981207
0.16338391959798992	1.1546508292745634
0.16589597989949748	1.1566306921760319
0.16840804020100503	1.1585830044938648
0.17092010050251255	1.1605064052398786
0.17343216080402007	1.1623994549413477
0.17594422110552763	1.1642606298673726
0.17845628140703518	1.1660883157375985
0.1809683417085427	1.1678808008583381
0.18348040201005023	1.169636268624358
0.18599246231155778	1.1713527893168578
0.18850452261306533	1.1730283111193487
0.19101658291457285	1.1746606502630357
0.19352864321608038	1.1762474802016611
0.19604070351758793	1.1777863197024607
0.19855276381909548	1.1792745197244499
0.201064824120603	1.1807092489375077
0.20357688442211053	1.1820874777151027
0.20608894472361808	1.1834059604096152
0.20860100502512563	1.1846612156913723
0.21111306532663315	1.1858495047000401
0.21362512562814068	1.1869668067190329
0.21613718592964823	1.1880087920389923
0.21864924623115578	1.1889707916239731
0.2211613065326633	1.189847763132014
0.22367336683417083	1.1906342527684894
0.22618542713567838	1.1913243523635566
0.22869748743718593	1.1919116509612546
0.23120954773869345	1.1923891800836692
0.23372160804020098	1.192749351684642
0.23623366834170853	1.1929838876279775
0.23874572864321608	1.1930837393079685
0.2412577889447236	1.1930389957663343
0.24376984924623113	1.1928387783378755
0.24628190954773868	1.1924711194629214
0.24879396984924623	1.19192282281913
0.25130603015075376	1.1911793013246055
0.2538180904522613	1.190224388817216
0.25633015075376886	1.1890401202807581
0.2588422110552764	1.187606474313686
0.2613542713567839	1.185901070049387
0.26386633165829143	1.18389880884396
0.26637839195979895	1.1815714486206486
0.26889045226130653	1.1788870956269883
0.27140251256281406	1.1758095942854665
0.2739145728643216	1.1722977904749685
0.27642663316582916	1.1683046365147003
0.2789386934673367	1.1637760966946784
0.2814507537688442	1.1586497994966498
0.28396281407035173	1.152853365362558
0.28647487437185926	1.1463023150783345
0.28898693467336684	1.1388974307114514
0.29149899497487436	1.130521394311542
0.2940110552763819	1.1210344627548627
0.29652311557788946	1.1102688400973597
0.299035175879397	1.0980212656458486
0.3015472361809045	1.0840431209205805
0.30405929648241203	1.0680270292928151
0.30657135678391956	1.0495884065265422
0.30908341708542714	1.0282395939922195
0.31159547738693466	1.0033528456654004
0.3141075376884422	0.974106131843123
0.31661959798994976	0.9394016721715666
0.3191316582914573	0.8977397232932889
0.3216437185929648	0.847016059713841
0.32415577889447234	0.7841832932209449
0.32666783919597986	0.70465574801048
0.32917989949748744	0.6011986351757059
0.33169195979899496	0.4616921647215708
0.3342040201005025	0.26417122074009036
0.33671608040201007	-0.03571941540884005
0.3392281407035176	-0.5430108688017405
0.3417402010050251	-1.581085796738538
0.34425226130653264	-4.873140004154841


==> mag_limit_B_2.dat <==
0.34676432160804016	78.64023649203955
0.34927638190954774	6.919887469890433
0.35178844221105526	4.299979485692035
0.3543005025125628	3.3857518625148195
0.35681256281407037	2.921776646659028
0.3593246231155779	2.64194517565166
0.3618366834170854	2.45533764780974
0.36434874371859294	2.3224309468118802
0.36686080402010046	2.2232777187580037
0.36937286432160804	2.146721928846679
0.37188492462311556	2.0860363249123646
0.3743969849246231	2.0369231542188437
0.37690904522613067	1.9965082367028213
0.3794211055276382	1.9627966162676094
0.3819331658291457	1.9343602459889566
0.38444522613065324	1.9101499700796132
0.38695728643216076	1.8893776796153552
0.38946934673366834	1.8714398754229316
0.39198140703517587	1.855866602983188
0.3944934673366834	1.8422864489700674
0.39700552763819097	1.8304019991135596
0.3995175879396985	1.8199722828408733
0.402029648241206	1.8107999892759665
0.40454170854271354	1.8027220072228145
0.40705376884422106	1.795602322694607
0.40956582914572864	1.7893266158747065
0.41207788944723617	1.7837981013023478
0.4145899497487437	1.778934289869315
0.41710201005025127	1.774664442798132
0.4196140703517588	1.7709275510078768
0.4221261306532663	1.7676707175866764
0.42463819095477384	1.7648478525691687
0.42715025125628137	1.7624186118639396
0.42966231155778895	1.7603475286604269
0.43217437185929647	1.7586032977754797
0.434686432160804	1.757158182417817
0.43719849246231157	1.755987519617045
0.4397105527638191	1.7550693056891613
0.4422226130653266	1.754383847024397
0.44473467336683414	1.7539134644956427
0.44724673366834167	1.7536422421216542
0.44975879396984925	1.7535558124432986
0.45227085427135677	1.7536411725050312
0.4547829145728643	1.7538865254681593
0.4572949748743719	1.7542811437851216
0.4598070351758794	1.7548152505864973
0.4623190954773869	1.7554799165138117
0.46483115577889444	1.7562669697014135
0.46734321608040197	1.7571689169928708
0.46985527638190955	1.7581788747894467
0.47236733668341707	1.7592905081841987
0.4748793969849246	1.7604979772461755
0.4773914572864322	1.7617958894935477
0.4799035175879397	1.7631792577395007
0.4824155778894472	1.7646434626153544
0.48492763819095475	1.7661842191764583
0.48743969849246227	1.767797547081209
0.48995175879396985	1.769479743904975
0.4924638190954774	1.7712273612110563
0.4949758793969849	1.7730371830520113
0.4974879396984925	1.7749062066181476
0.5	1.7768316247871123


==> mag_limit_C.dat <==
0.0001	1.000100003333315
0.0026120603015075375	1.002614334255815
0.005124120603015076	1.0051328702858446
0.007636180904522613	1.0076556095987292
0.01014824120603015	1.0101825503285795
0.012660301507537688	1.012713690568211
0.015172361809045225	1.0152490283690658
0.017684422110552763	1.0177885617411337
0.0201964824120603	1.0203322886528765
0.02270854271356784	1.0228802070311485
0.025220603015075376	1.025432314761121
0.027732663316582914	1.0279886096862088
0.03024472361809045	1.030549089607993
0.03275678391959799	1.0331137522861478
0.03526884422110553	1.035682595438367
0.03778090452261307	1.0382556167402923
0.040292964824120606	1.0408328138254397
0.04280502512562814	1.0434141842851286
0.04531708542713568	1.045999725668413
0.04782914572864322	1.0485894354820093
0.050341206030150756	1.051183311190229
0.052853266331658294	1.0537813502149092
0.05536532663316583	1.0563835499353462
0.05787738693467337	1.058989907688228
0.06038944723618091	1.0616004207675678
0.06290150753768844	1.0642150864246396
0.06541356783919598	1.0668339018679132
0.06792562814070352	1.069456864262991
0.07043768844221106	1.0720839707325436
0.0729497487437186	1.074715218356249
0.07546180904522613	1.0773506041707304
0.07797386934673367	1.079990125169496
0.08048592964824121	1.0826337783028792
0.08299798994974875	1.0852815604779784
0.08551005025125628	1.0879334685586004
0.08802211055276382	1.0905894993652014
0.09053417085427136	1.0932496496748312
0.0930462311557789	1.0959139162210776
0.09555829145728643	1.0985822956940103
0.09807035175879397	1.1012547847401277
0.10058241206030151	1.103931379962303
0.10309447236180905	1.1066120779197317
0.10560653266331659	1.1092968751278804
0.10811859296482412	1.1119857680584349
0.11063065326633166	1.1146787531392501
0.1131427135678392	1.1173758267543032
0.11565477386934674	1.1200769852436416
0.11816683417085427	1.1227822249033386
0.12067889447236181	1.125491541985445
0.12319095477386935	1.1282049326979438
0.12570301507537687	1.1309223932047054
0.12821507537688442	1.1336439196254438
0.13072713567839195	1.1363695080356724
0.13323919597989947	1.1390991544666633
0.13575125628140702	1.1418328549054042
0.13826331658291457	1.1445706052945592
0.1407753768844221	1.1473124015324292
0.14328743718592962	1.150058239472911
0.14579949748743717	1.1528081149254634
0.14831155778894473	1.1555620236550663
0.15082361809045225	1.1583199613821873
0.15333567839195977	1.1610819237827452
0.15584773869346732	1.1638479064880771
0.15835979899497488	1.1666179050849035
0.1608718592964824	1.1693919151152974
0.16338391959798992	1.1721699320766519
0.16589597989949748	1.1749519514216509
0.16840804020100503	1.1777379685582374
0.17092010050251255	1.180527978849588
0.17343216080402007	1.183321977614082
0.17594422110552763	1.186119960125277
0.17845628140703518	1.1889219216118818
0.1809683417085427	1.1917278572577321
0.18348040201005023	1.1945377622017668
0.18599246231155778	1.1973516315380046
0.18850452261306533	1.2001694603155226
0.19101658291457285	1.2029912435384347
0.19352864321608038	1.2058169761658721
0.19604070351758793	1.2086466531119642
0.19855276381909548	1.2114802692458198
0.201064824120603	1.214317819391511
0.20357688442211053	1.2171592983280568
0.20608894472361808	1.2200047007894077
0.20860100502512563	1.2228540214644321
0.21111306532663315	1.2257072549969024
0.21362512562814068	1.2285643959854835
0.21613718592964823	1.2314254389837216
0.21864924623115578	1.2342903785000332
0.2211613065326633	1.237159208997698
0.22367336683417083	1.2400319248948486
0.22618542713567838	1.242908520564464
0.22869748743718593	1.2457889903343655
0.23120954773869345	1.2486733284872071
0.23372160804020098	1.251561529260477
0.23623366834170853	1.2544535868464899
0.23874572864321608	1.2573494953923883
0.2412577889447236	1.2602492490001393
0.24376984924623113	1.2631528417265359
0.24628190954773868	1.2660602675831976
0.24879396984924623	1.268971520536573
0.25130603015075376	1.271886594507942
0.2538180904522613	1.274805483373421
0.25633015075376886	1.2777281809639685
0.2588422110552764	1.2806546810653892
0.2613542713567839	1.2835849774183445
0.26386633165829143	1.2865190637183581
0.26637839195979895	1.2894569336158277
0.26889045226130653	1.2923985807160334
0.27140251256281406	1.295343998579151
0.2739145728643216	1.2982931807202647
0.27642663316582916	1.3012461206093797
0.2789386934673367	1.3042028116714366
0.2814507537688442	1.3071632472863295
0.28396281407035173	1.3101274207889213
0.28647487437185926	1.3130953254690612
0.28898693467336684	1.3160669545716057
0.29149899497487436	1.319042301296437
0.2940110552763819	1.3220213587984848
0.29652311557788946	1.325004120187749
0.299035175879397	1.3279905785293233
0.3015472361809045	1.3309807268434177
0.30405929648241203	1.333974558105388
0.30657135678391956	1.336972065245758
0.30908341708542714	1.3399732411502507
0.31159547738693466	1.342978078659815
0.3141075376884422	1.3459865705706575
0.31661959798994976	1.3489987096342717
0.3191316582914573	1.3520144885574714
0.3216437185929648	1.3550339000024239
0.32415577889447234	1.3580569365866837
0.32666783919597986	1.3610835908832286
0.32917989949748744	1.3641138554204966
0.33169195979899496	1.3671477226824214
0.3342040201005025	1.3701851851084745
0.33671608040201007	1.373226235093703
0.3392281407035176	1.3762708649887703
0.3417402010050251	1.3793190670999997
0.34425226130653264	1.3823708336894176
0.34676432160804016	1.3854261569747952
0.34927638190954774	1.3884850291296977
0.35178844221105526	1.3915474422835286
0.3543005025125628	1.394613388521578
0.35681256281407037	1.3976828598850706
0.3593246231155779	1.4007558483712177
0.3618366834170854	1.4038323459332664
0.36434874371859294	1.4069123444805527
0.36686080402010046	1.4099958358785531
0.36937286432160804	1.413082811948943
0.37188492462311556	1.4161732644696472
0.3743969849246231	1.4192671851749004
0.37690904522613067	1.422364565755304
0.3794211055276382	1.4254653978578833
0.3819331658291457	1.428569673086151
0.38444522613065324	1.4316773830001641
0.38695728643216076	1.4347885191165906
0.38946934673366834	1.43790307290877
0.39198140703517587	1.4410210358067783
0.3944934673366834	1.4441423991974949
0.39700552763819097	1.4472671544246685
0.3995175879396985	1.450395292788985
0.402029648241206	1.4535268055481367
0.40454170854271354	1.4566616839168942
0.40705376884422106	1.4597999190671735
0.40956582914572864	1.4629415021281138
0.41207788944723617	1.4660864241861469
0.4145899497487437	1.4692346762850743
0.41710201005025127	1.472386249426142
0.4196140703517588	1.4755411345681184
0.4221261306532663	1.4786993226273708
0.42463819095477384	1.4818608044779467
0.42715025125628137	1.4850255709516529
0.42966231155778895	1.4881936128381372
0.43217437185929647	1.4913649208849715
0.434686432160804	1.4945394857977343
0.43719849246231157	1.4977172982400977
0.4397105527638191	1.5008983488339112
0.4422226130653266	1.5040826281592912
0.44473467336683414	1.5072701267547057
0.44724673366834167	1.5104608351170687
0.44975879396984925	1.5136547437018262
0.45227085427135677	1.51685184292305
0.4547829145728643	1.5200521231535298
0.4572949748743719	1.523255574724868
0.4598070351758794	1.526462187927573
0.4623190954773869	1.5296719530111578
0.46483115577889444	1.5328848601842342
0.46734321608040197	1.5361008996146142
0.46985527638190955	1.5393200614294065
0.47236733668341707	1.5425423357151202
0.4748793969849246	1.5457677125177633
0.4773914572864322	1.548996181842948
0.4799035175879397	1.552227733655994
0.4824155778894472	1.5554623578820317
0.48492763819095475	1.5587000444061117
0.48743969849246227	1.561940783073309
0.48995175879396985	1.5651845636888324
0.4924638190954774	1.5684313760181354
0.4949758793969849	1.571681209787023
0.4974879396984925	1.574934054681768
0.5	1.5781899003492201


==> mag_limit_D.dat <==
0.0001	0.9999999099176775
0.0026120603015075375	0.9999370938382253
0.005124120603015076	0.9997521001787724
0.007636180904522613	0.9994359277487748
0.01014824120603015	0.9989786983921145
0.012660301507537688	0.9983695474839429
0.015172361809045225	0.9975964975986491
0.017684422110552763	0.9966463122521794
0.0201964824120603	0.9955043259532239
0.02270854271356784	0.9941542459619135
0.025220603015075376	0.9925779201041101
0.027732663316582914	0.9907550636612634
0.03024472361809045	0.9886629366655728
0.03275678391959799	0.9862759607656488
0.03526884422110553	0.9835652620352349
0.03778090452261307	0.9804981224688363
0.040292964824120606	0.9770373181541361
0.04280502512562814	0.973140315832099
0.04531708542713568	0.9687582911861705
0.04782914572864322	0.9638349209402604
0.050341206030150756	0.9583048855358887
0.052853266331658294	0.9520919981183784
0.05536532663316583	0.9451068463029957
0.05787738693467337	0.9372437919851704
0.06038944723618091	0.9283771156275531
0.06290150753768844	0.9183560062047285
0.06541356783919598	0.9069979724390986
0.06792562814070352	0.8940800627839387
0.07043768844221106	0.8793269940485553
0.0729497487437186	0.8623948396603325
0.07546180904522613	0.8428482110555109
0.07797386934673367	0.820127688282458
0.08048592964824121	0.7935022659358744
0.08299798994974875	0.7619981031924068
0.08551005025125628	0.7242885548532811
0.08802211055276382	0.6785184910042652
0.09053417085427136	0.6220120287063278
0.0930462311557789	0.5507621825057285
0.09555829145728643	0.4584856251745393
0.09807035175879397	0.33473863809093274
0.10058241206030151	0.16079062927710552
0.10309447236180905	-0.10062913784409488
0.10560653266331659	-0.5358142983563425
0.10811859296482412	-1.400171528313976
0.11063065326633166	-3.9304146974406393
0.1131427135678392	-129.76123259784595
0.11565477386934674	6.858678529355203
0.11816683417085427	3.996007116930656
0.12067889447236181	3.0701979823933527
0.12319095477386935	2.6135309353651017
0.12570301507537687	2.34219067891134
0.12821507537688442	2.162876740857813
0.13072713567839195	2.035917986558454
0.13323919597989947	1.9415812460002169
0.13575125628140702	1.8689438668378155
0.13826331658291457	1.8114702807428085
0.1407753768844221	1.7650103978287763
0.14328743718592962	1.7268022423467873
0.14579949748743717	1.6949363698648368
0.14831155778894473	1.668050495570463
0.15082361809045225	1.64514660675741
0.15333567839195977	1.6254768347018516
0.15584773869346732	1.6084697046432979
0.15835979899497488	1.5936810253483928
0.1608718592964824	1.580760320843627
0.16338391959798992	1.569427353359342
0.16589597989949748	1.5594553671538005
0.16840804020100503	1.5506589107539748
0.17092010050251255	1.5428848416885992
0.17343216080402007	1.5360055838942435
0.17594422110552763	1.5299140060081324
0.17845628140703518	1.524519483463871
0.1809683417085427	1.5197448370108924
0.18348040201005023	1.5155239282295305
0.18599246231155778	1.5117997532315615
0.18850452261306533	1.508522918143417
0.19101658291457285	1.505650410048998
0.19352864321608038	1.5031445986767435
0.19604070351758793	1.500972419824619
0.19855276381909548	1.499104703060815
0.201064824120603	1.4975156148112814
0.20357688442211053	1.4961821943720248
0.20608894472361808	1.49508396524637
0.20860100502512563	1.4942026079163602
0.21111306532663315	1.4935216830102067
0.21362512562814068	1.4930263960372976
0.21613718592964823	1.4927033965867413
0.21864924623115578	1.4925406062399698
0.2211613065326633	1.4925270705184974
0.22367336683417083	1.4926528310394909
0.22618542713567838	1.492908814732844
0.22869748743718593	1.4932867375211514
0.23120954773869345	1.493779020306585
0.23372160804020098	1.4943787154684356
0.23623366834170853	1.4950794423685236
0.23874572864321608	1.4958753306023014
0.2412577889447236	1.4967609699317208
0.24376984924623113	1.4977313659996208
0.24628190954773868	1.498781901061507
0.24879396984924623	1.4999082990837733
0.25130603015075376	1.501106594652246
0.2538180904522613	1.5023731052144271
0.25633015075376886	1.5037044062456937
0.2588422110552764	1.5050973089863595
0.2613542713567839	1.506548840444334
0.26386633165829143	1.5080562253989043
0.26637839195979895	1.5096168701758375
0.26889045226130653	1.5112283479936661
0.27140251256281406	1.5128883857064972
0.2739145728643216	1.51459485179048
0.27642663316582916	1.516345745439948
0.2789386934673367	1.5181391866553895
0.2814507537688442	1.519973407219677
0.28396281407035173	1.521846742470963
0.28647487437185926	1.5237576237914119
0.28898693467336684	1.5257045717401476
0.29149899497487436	1.5276861897668637
0.2940110552763819	1.5297011584495888
0.29652311557788946	1.5317482302063432
0.299035175879397	1.5338262244358223
0.3015472361809045	1.5359340230470564
0.30405929648241203	1.538070566342166
0.30657135678391956	1.5402348492201385
0.30908341708542714	1.5424259176727873
0.31159547738693466	1.5446428655469566
0.3141075376884422	1.5468848315497286
0.31661959798994976	1.549150996475561
0.3191316582914573	1.5514405806364344
0.3216437185929648	1.5537528414778714
0.32415577889447234	1.556087071365328
0.32666783919597986	1.5584425955269232
0.32917989949748744	1.5608187701397762
0.33169195979899496	1.5632149805483788
0.3342040201005025	1.5656306396045259
0.33671608040201007	1.568065186119199
0.3392281407035176	1.5705180834177206
0.3417402010050251	1.5729888179902272
0.34425226130653264	1.5754768982301899
0.34676432160804016	1.5779818532543701
0.34927638190954774	1.5805032317981418
0.35178844221105526	1.5830406011806035
0.3543005025125628	1.5855935463344286
0.35681256281407037	1.5881616688957307
0.3593246231155779	1.5907445863497052
0.3618366834170854	1.593341931228063
0.36434874371859294	1.5959533503546517
0.36686080402010046	1.598578504135912
0.36937286432160804	1.6012170658931015
0.37188492462311556	1.603868721233432
0.3743969849246231	1.6065331674575178
0.37690904522613067	1.6092101130006955
0.3794211055276382	1.6118992769059919
0.3819331658291457	1.6146003883266606
0.38444522613065324	1.6173131860563705
0.38695728643216076	1.620037418085279
0.38946934673366834	1.6227728411803284
0.39198140703517587	1.6255192204882465
0.3944934673366834	1.628276329159827
0.39700552763819097	1.63104394799418
0.3995175879396985	1.6338218651017122
0.402029648241206	1.6366098755847085
0.40454170854271354	1.6394077812344443
0.40705376884422106	1.642215390243847
0.40956582914572864	1.645032516934774
0.41207788944723617	1.6478589814990583
0.4145899497487437	1.65069460975251
0.41710201005025127	1.6535392329011245
0.4196140703517588	1.656392687318808
0.4221261306532663	1.659254814335941
0.42463819095477384	1.6621254600382003
0.42715025125628137	1.6650044750750337
0.42966231155778895	1.667891714477271
0.43217437185929647	1.6707870374833569
0.434686432160804	1.6736903073737437
0.43719849246231157	1.6766013913129933
0.4397105527638191	1.679520160199175
0.4422226130653266	1.6824464885201678
0.44473467336683414	1.6853802542165086
0.44724673366834167	1.6883213385504323
0.44975879396984925	1.6912696259807876
0.45227085427135677	1.6942250040435103
0.4547829145728643	1.697187363237394
0.4572949748743719	1.7001565969148584
0.4598070351758794	1.7031326011774794
0.4623190954773869	1.7061152747760409
0.46483115577889444	1.7091045190148662
0.46734321608040197	1.712100237660242
0.46985527638190955	1.715102336852711
0.47236733668341707	1.7181107250230525
0.4748793969849246	1.7211253128117754
0.4773914572864322	1.7241460129919446
0.4799035175879397	1.7271727403951926
0.4824155778894472	1.7302054118407517
0.48492763819095475	1.7332439460673745
0.48743969849246227	1.7362882636680061
0.48995175879396985	1.739338287027067
0.4924638190954774	1.742393940260245
0.4949758793969849	1.7454551491566663
0.4974879396984925	1.74852184112334
0.5	1.751593945131781


==> mag_limit_D_1.dat <==
0.0001	0.9999999099176775
0.0026120603015075375	0.9999370938382253
0.005124120603015076	0.9997521001787724
0.007636180904522613	0.9994359277487748
0.01014824120603015	0.9989786983921145
0.012660301507537688	0.9983695474839429
0.015172361809045225	0.9975964975986491
0.017684422110552763	0.9966463122521794
0.0201964824120603	0.9955043259532239
0.02270854271356784	0.9941542459619135
0.025220603015075376	0.9925779201041101
0.027732663316582914	0.9907550636612634
0.03024472361809045	0.9886629366655728
0.03275678391959799	0.9862759607656488
0.03526884422110553	0.9835652620352349
0.03778090452261307	0.9804981224688363
0.040292964824120606	0.9770373181541361
0.04280502512562814	0.973140315832099
0.04531708542713568	0.9687582911861705
0.04782914572864322	0.9638349209402604
0.050341206030150756	0.9583048855358887
0.052853266331658294	0.9520919981183784
0.05536532663316583	0.9451068463029957
0.05787738693467337	0.9372437919851704
0.06038944723618091	0.9283771156275531
0.06290150753768844	0.9183560062047285
0.06541356783919598	0.9069979724390986
0.06792562814070352	0.8940800627839387
0.07043768844221106	0.8793269940485553
0.0729497487437186	0.8623948396603325
0.07546180904522613	0.8428482110555109
0.07797386934673367	0.820127688282458
0.08048592964824121	0.7935022659358744
0.08299798994974875	0.7619981031924068
0.08551005025125628	0.7242885548532811
0.08802211055276382	0.6785184910042652
0.09053417085427136	0.6220120287063278
0.0930462311557789	0.5507621825057285
0.09555829145728643	0.4584856251745393
0.09807035175879397	0.33473863809093274
0.10058241206030151	0.16079062927710552
0.10309447236180905	-0.10062913784409488
0.10560653266331659	-0.5358142983563425
0.10811859296482412	-1.400171528313976
0.11063065326633166	-3.9304146974406393
0.1131427135678392	-129.76123259784595

==> mag_limit_D_2.dat <==

0.11565477386934674	6.858678529355203
0.11816683417085427	3.996007116930656
0.12067889447236181	3.0701979823933527
0.12319095477386935	2.6135309353651017
0.12570301507537687	2.34219067891134
0.12821507537688442	2.162876740857813
0.13072713567839195	2.035917986558454
0.13323919597989947	1.9415812460002169
0.13575125628140702	1.8689438668378155
0.13826331658291457	1.8114702807428085
0.1407753768844221	1.7650103978287763
0.14328743718592962	1.7268022423467873
0.14579949748743717	1.6949363698648368
0.14831155778894473	1.668050495570463
0.15082361809045225	1.64514660675741
0.15333567839195977	1.6254768347018516
0.15584773869346732	1.6084697046432979
0.15835979899497488	1.5936810253483928
0.1608718592964824	1.580760320843627
0.16338391959798992	1.569427353359342
0.16589597989949748	1.5594553671538005
0.16840804020100503	1.5506589107539748
0.17092010050251255	1.5428848416885992
0.17343216080402007	1.5360055838942435
0.17594422110552763	1.5299140060081324
0.17845628140703518	1.524519483463871
0.1809683417085427	1.5197448370108924
0.18348040201005023	1.5155239282295305
0.18599246231155778	1.5117997532315615
0.18850452261306533	1.508522918143417
0.19101658291457285	1.505650410048998
0.19352864321608038	1.5031445986767435
0.19604070351758793	1.500972419824619
0.19855276381909548	1.499104703060815
0.201064824120603	1.4975156148112814
0.20357688442211053	1.4961821943720248
0.20608894472361808	1.49508396524637
0.20860100502512563	1.4942026079163602
0.21111306532663315	1.4935216830102067
0.21362512562814068	1.4930263960372976
0.21613718592964823	1.4927033965867413
0.21864924623115578	1.4925406062399698
0.2211613065326633	1.4925270705184974
0.22367336683417083	1.4926528310394909
0.22618542713567838	1.492908814732844
0.22869748743718593	1.4932867375211514
0.23120954773869345	1.493779020306585
0.23372160804020098	1.4943787154684356
0.23623366834170853	1.4950794423685236
0.23874572864321608	1.4958753306023014
0.2412577889447236	1.4967609699317208
0.24376984924623113	1.4977313659996208
0.24628190954773868	1.498781901061507
0.24879396984924623	1.4999082990837733
0.25130603015075376	1.501106594652246
0.2538180904522613	1.5023731052144271
0.25633015075376886	1.5037044062456937
0.2588422110552764	1.5050973089863595
0.2613542713567839	1.506548840444334
0.26386633165829143	1.5080562253989043
0.26637839195979895	1.5096168701758375
0.26889045226130653	1.5112283479936661
0.27140251256281406	1.5128883857064972
0.2739145728643216	1.51459485179048
0.27642663316582916	1.516345745439948
0.2789386934673367	1.5181391866553895
0.2814507537688442	1.519973407219677
0.28396281407035173	1.521846742470963
0.28647487437185926	1.5237576237914119
0.28898693467336684	1.5257045717401476
0.29149899497487436	1.5276861897668637
0.2940110552763819	1.5297011584495888
0.29652311557788946	1.5317482302063432
0.299035175879397	1.5338262244358223
0.3015472361809045	1.5359340230470564
0.30405929648241203	1.538070566342166
0.30657135678391956	1.5402348492201385
0.30908341708542714	1.5424259176727873
0.31159547738693466	1.5446428655469566
0.3141075376884422	1.5468848315497286
0.31661959798994976	1.549150996475561
0.3191316582914573	1.5514405806364344
0.3216437185929648	1.5537528414778714
0.32415577889447234	1.556087071365328
0.32666783919597986	1.5584425955269232
0.32917989949748744	1.5608187701397762
0.33169195979899496	1.5632149805483788
0.3342040201005025	1.5656306396045259
0.33671608040201007	1.568065186119199
0.3392281407035176	1.5705180834177206
0.3417402010050251	1.5729888179902272
0.34425226130653264	1.5754768982301899
0.34676432160804016	1.5779818532543701
0.34927638190954774	1.5805032317981418
0.35178844221105526	1.5830406011806035
0.3543005025125628	1.5855935463344286
0.35681256281407037	1.5881616688957307
0.3593246231155779	1.5907445863497052
0.3618366834170854	1.593341931228063
0.36434874371859294	1.5959533503546517
0.36686080402010046	1.598578504135912
0.36937286432160804	1.6012170658931015
0.37188492462311556	1.603868721233432
0.3743969849246231	1.6065331674575178
0.37690904522613067	1.6092101130006955
0.3794211055276382	1.6118992769059919
0.3819331658291457	1.6146003883266606
0.38444522613065324	1.6173131860563705
0.38695728643216076	1.620037418085279
0.38946934673366834	1.6227728411803284
0.39198140703517587	1.6255192204882465
0.3944934673366834	1.628276329159827
0.39700552763819097	1.63104394799418
0.3995175879396985	1.6338218651017122
0.402029648241206	1.6366098755847085
0.40454170854271354	1.6394077812344443
0.40705376884422106	1.642215390243847
0.40956582914572864	1.645032516934774
0.41207788944723617	1.6478589814990583
0.4145899497487437	1.65069460975251
0.41710201005025127	1.6535392329011245
0.4196140703517588	1.656392687318808
0.4221261306532663	1.659254814335941
0.42463819095477384	1.6621254600382003
0.42715025125628137	1.6650044750750337
0.42966231155778895	1.667891714477271
0.43217437185929647	1.6707870374833569
0.434686432160804	1.6736903073737437
0.43719849246231157	1.6766013913129933
0.4397105527638191	1.679520160199175
0.4422226130653266	1.6824464885201678
0.44473467336683414	1.6853802542165086
0.44724673366834167	1.6883213385504323
0.44975879396984925	1.6912696259807876
0.45227085427135677	1.6942250040435103
0.4547829145728643	1.697187363237394
0.4572949748743719	1.7001565969148584
0.4598070351758794	1.7031326011774794
0.4623190954773869	1.7061152747760409
0.46483115577889444	1.7091045190148662
0.46734321608040197	1.712100237660242
0.46985527638190955	1.715102336852711
0.47236733668341707	1.7181107250230525
0.4748793969849246	1.7211253128117754
0.4773914572864322	1.7241460129919446
0.4799035175879397	1.7271727403951926
0.4824155778894472	1.7302054118407517
0.48492763819095475	1.7332439460673745
0.48743969849246227	1.7362882636680061
0.48995175879396985	1.739338287027067
0.4924638190954774	1.742393940260245
0.4949758793969849	1.7454551491566663
0.4974879396984925	1.74852184112334
0.5	1.751593945131781


==> mag_limit_E.dat <==
0.0001	1.0000865789374516
0.0026120603015075375	1.0022632497490684
0.005124120603015076	1.0044432976149957
0.007636180904522613	1.006626722657878
0.01014824120603015	1.0088135249772314
0.012660301507537688	1.0110037046493756
0.015172361809045225	1.013197261727359
0.017684422110552763	1.0153941962408917
0.0201964824120603	1.0175945081962714
0.02270854271356784	1.0197981975763144
0.025220603015075376	1.022005264340287
0.027732663316582914	1.024215708423832
0.03024472361809045	1.026429529738901
0.03275678391959799	1.0286467281736833
0.03526884422110553	1.030867303592538
0.03778090452261307	1.0330912558359218
0.040292964824120606	1.0353185847203223
0.04280502512562814	1.0375492900381882
0.04531708542713568	1.0397833715578588
0.04782914572864322	1.042020829023498
0.050341206030150756	1.044261662155023
0.052853266331658294	1.0465058706480383
0.05536532663316583	1.0487534541737666
0.05787738693467337	1.05100441237898
0.06038944723618091	1.0532587448859336
0.06290150753768844	1.0555164512922977
0.06541356783919598	1.0577775311710902
0.06792562814070352	1.0600419840706097
0.07043768844221106	1.062309809514368
0.0729497487437186	1.064581007001025
0.07546180904522613	1.0668555760043201
0.07797386934673367	1.0691335159730078
0.08048592964824121	1.0714148263307905
0.08299798994974875	1.0736995064762545
0.08551005025125628	1.0759875557828007
0.08802211055276382	1.078278973598584
0.09053417085427136	1.0805737592464453
0.0930462311557789	1.082871912023847
0.09555829145728643	1.0851734312028094
0.09807035175879397	1.0874783160298451
0.10058241206030151	1.089786565725896
0.10309447236180905	1.092098179486268
0.10560653266331659	1.0944131564805697
0.10811859296482412	1.096731495852646
0.11063065326633166	1.0990531967205184
0.1131427135678392	1.1013782581763187
0.11565477386934674	1.1037066792862293
0.11816683417085427	1.1060384590904195
0.12067889447236181	1.1083735966029828
0.12319095477386935	1.1107120908118768
0.12570301507537687	1.1130539406788607
0.12821507537688442	1.115399145139434
0.13072713567839195	1.1177477031027756
0.13323919597989947	1.1200996134516834
0.13575125628140702	1.1224548750425134
0.13826331658291457	1.1248134867051207
0.1407753768844221	1.127175447242798
0.14328743718592962	1.1295407554322174
0.14579949748743717	1.1319094100233704
0.14831155778894473	1.1342814097395097
0.15082361809045225	1.1366567532770893
0.15333567839195977	1.1390354393057076
0.15584773869346732	1.141417466468048
0.15835979899497488	1.143802833379823
0.1608718592964824	1.146191538629714
0.16338391959798992	1.1485835807793168
0.16589597989949748	1.1509789583630838
0.16840804020100503	1.1533776698882667
0.17092010050251255	1.155779713834861
0.17343216080402007	1.1581850886555516
0.17594422110552763	1.1605937927756542
0.17845628140703518	1.163005824593063
0.1809683417085427	1.1654211824781937
0.18348040201005023	1.1678398647739305
0.18599246231155778	1.1702618697955705
0.18850452261306533	1.1726871958307719
0.19101658291457285	1.1751158411394975
0.19352864321608038	1.1775478039539646
0.19604070351758793	1.1799830824785895
0.19855276381909548	1.1824216748899377
0.201064824120603	1.1848635793366686
0.20357688442211053	1.1873087939394869
0.20608894472361808	1.189757316791089
0.20860100502512563	1.1922091459561128
0.21111306532663315	1.1946642794710867
0.21362512562814068	1.1971227153443793
0.21613718592964823	1.1995844515561498
0.21864924623115578	1.2020494860582978
0.2211613065326633	1.2045178167744146
0.22367336683417083	1.2069894415997346
0.22618542713567838	1.209464358401085
0.22869748743718593	1.2119425650168403
0.23120954773869345	1.2144240592568725
0.23372160804020098	1.2169088389025051
0.23623366834170853	1.219396901706466
0.23874572864321608	1.2218882453928395
0.2412577889447236	1.2243828676570223
0.24376984924623113	1.2268807661656764
0.24628190954773868	1.2293819385566835
0.24879396984924623	1.231886382439101
0.25130603015075376	1.234394095393118
0.2538180904522613	1.2369050749700077
0.25633015075376886	1.239419318692089
0.2588422110552764	1.2419368240526785
0.2613542713567839	1.244457588516049
0.26386633165829143	1.2469816095173898
0.26637839195979895	1.2495088844627598
0.26889045226130653	1.2520394107290498
0.27140251256281406	1.2545731856639386
0.2739145728643216	1.2571102065858546
0.27642663316582916	1.2596504707839333
0.2789386934673367	1.2621939755179779
0.2814507537688442	1.2647407180184216
0.28396281407035173	1.2672906954862861
0.28647487437185926	1.2698439050931443
0.28898693467336684	1.2724003439810814
0.29149899497487436	1.2749600092626583
0.2940110552763819	1.277522898020872
0.29652311557788946	1.2800890073091227
0.299035175879397	1.2826583341511737
0.3015472361809045	1.2852308755411166
0.30405929648241203	1.287806628443337
0.30657135678391956	1.290385589792478
0.30908341708542714	1.292967756493406
0.31159547738693466	1.2955531254211778
0.3141075376884422	1.2981416934210048
0.31661959798994976	1.3007334573082225
0.3191316582914573	1.3033284138682555
0.3216437185929648	1.3059265598565866
0.32415577889447234	1.3085278919987242
0.32666783919597986	1.3111324069901726
0.32917989949748744	1.3137401014964005
0.33169195979899496	1.316350972152809
0.3342040201005025	1.3189650155647046
0.33671608040201007	1.321582228307268
0.3392281407035176	1.324202606925527
0.3417402010050251	1.3268261479343262
0.34425226130653264	1.3294528478183
0.34676432160804016	1.332082703031847
0.34927638190954774	1.3347157099991
0.35178844221105526	1.3373518651139031
0.3543005025125628	1.339991164739783
0.35681256281407037	1.3426336052099248
0.3593246231155779	1.3452791828271486
0.3618366834170854	1.3479278938638828
0.36434874371859294	1.3505797345621433
0.36686080402010046	1.3532347011335073
0.36937286432160804	1.3558927897590918
0.37188492462311556	1.358553996589533
0.3743969849246231	1.361218317744962
0.37690904522613067	1.3638857493149847
0.3794211055276382	1.3665562873586632
0.3819331658291457	1.3692299279044917
0.38444522613065324	1.3719066669503817
0.38695728643216076	1.3745865004636386
0.38946934673366834	1.3772694243809462
0.39198140703517587	1.379955434608348
0.3944934673366834	1.3826445270212295
0.39700552763819097	1.3853366974643018
0.3995175879396985	1.3880319417515845
0.402029648241206	1.390730255666392
0.40454170854271354	1.393431634961316
0.40705376884422106	1.3961360753582122
0.40956582914572864	1.3988435725481856
0.41207788944723617	1.401554122191578
0.4145899497487437	1.4042677199179538
0.41710201005025127	1.406984361326089
0.4196140703517588	1.409704041983959
0.4221261306532663	1.4124267574287253
0.42463819095477384	1.4151525031667285
0.42715025125628137	1.4178812746734755
0.42966231155778895	1.4206130673936306
0.43217437185929647	1.423347876741007
0.434686432160804	1.4260856980985586
0.43719849246231157	1.4288265268183715
0.4397105527638191	1.4315703582216568
0.4422226130653266	1.4343171875987442
0.44473467336683414	1.437067010209077
0.44724673366834167	1.4398198212812048
0.44975879396984925	1.44257561601278
0.45227085427135677	1.4453343895705524
0.4547829145728643	1.448096137090367
0.4572949748743719	1.4508608536771606
0.4598070351758794	1.4536285344049558
0.4623190954773869	1.4563991743168663
0.46483115577889444	1.4591727684250886
0.46734321608040197	1.4619493117109053
0.46985527638190955	1.4647287991246831
0.47236733668341707	1.4675112255858747
0.4748793969849246	1.470296585983019
0.4773914572864322	1.4730848751737435
0.4799035175879397	1.4758760879847657
0.4824155778894472	1.4786702192118972
0.48492763819095475	1.481467263620047
0.48743969849246227	1.4842672159432235
0.48995175879396985	1.487070070884544
0.4924638190954774	1.4898758231162352
0.4949758793969849	1.492684467279642
0.4974879396984925	1.495495997985234
0.5	1.4983104098126114


==> mag_limit_F.dat <==
0.0001	1.0017833353192032
0.0026120603015075375	1.0378974418790108
0.005124120603015076	1.0629377801863313
0.007636180904522613	1.0816159451287621
0.01014824120603015	1.0963033128405062
0.012660301507537688	1.1083235134997693
0.015172361809045225	1.1184735288709273
0.017684422110552763	1.1272619244321547
0.0201964824120603	1.13502849179015
0.02270854271356784	1.1420088968307613
0.025220603015075376	1.1483717265240792
0.027732663316582914	1.154240769439454
0.03024472361809045	1.1597089687872026
0.03275678391959799	1.1648474662385393
0.03526884422110553	1.1697116400321752
0.03778090452261307	1.1743452416409035
0.040292964824120606	1.1787832947339236
0.04280502512562814	1.1830541679598046
0.04531708542713568	1.1871810837902785
0.04782914572864322	1.1911832346618905
0.050341206030150756	1.1950766207000996
0.052853266331658294	1.1988746868170153
0.05536532663316583	1.2025888130872664
0.05787738693467337	1.206228696365823
0.06038944723618091	1.209802650285844
0.06290150753768844	1.2133178433018612
0.06541356783919598	1.2167804892086473
0.06792562814070352	1.2201960008487065
0.07043768844221106	1.2235691150475416
0.0729497487437186	1.2269039948698817
0.07546180904522613	1.2302043138591077
0.07797386934673367	1.2334733258574468
0.08048592964824121	1.2367139232066258
0.08299798994974875	1.23992868552428
0.08551005025125628	1.2431199207894919
0.08802211055276382	1.2462897001160993
0.09053417085427136	1.2494398873170023
0.0930462311557789	1.2525721641475465
0.09555829145728643	1.255688051947292
0.09807035175879397	1.25878893026574
0.10058241206030151	1.2618760529512296
0.10309447236180905	1.2649505620972357
0.10560653266331659	1.268013500171607
0.10811859296482412	1.2710658205992391
0.11063065326633166	1.2741083970233054
0.1131427135678392	1.27714203143371
0.11565477386934674	1.2801674613211642
0.11816683417085427	1.2831853659905035
0.12067889447236181	1.2861963721462688
0.12319095477386935	1.2892010588465868
0.12570301507537687	1.292199961907182
0.12821507537688442	1.2951935778253962
0.13072713567839195	1.2981823672841932
0.13323919597989947	1.3011667582876545
0.13575125628140702	1.3041471489724097
0.13826331658291457	1.3071239101334304
0.1407753768844221	1.3100973874974515
0.14328743718592962	1.3130679037729822
0.14579949748743717	1.3160357605021014
0.14831155778894473	1.3190012397360353
0.15082361809045225	1.321964605553781
0.15333567839195977	1.324926105440672
0.15584773869346732	1.3278859715417182
0.15835979899497488	1.3308444218027826
0.1608718592964824	1.3338016610111687
0.16338391959798992	1.33675788174578
0.16589597989949748	1.3397132652459052
0.16840804020100503	1.3426679822066205
0.17092010050251255	1.3456221935080017
0.17343216080402007	1.348576050884392
0.17594422110552763	1.351529697539501
0.17845628140703518	1.3544832687122845
0.1809683417085427	1.3574368921982023
0.18348040201005023	1.3603906888298936
0.18599246231155778	1.363344772920906
0.18850452261306533	1.366299252675715
0.19101658291457285	1.3692542305690645
0.19352864321608038	1.3722098036971806
0.19604070351758793	1.3751660641033443
0.19855276381909548	1.3781230990799183
0.201064824120603	1.3810809914488225
0.20357688442211053	1.384039819822235
0.20608894472361808	1.3869996588451141
0.20860100502512563	1.3899605794209937
0.21111306532663315	1.3929226489224067
0.21362512562814068	1.3958859313871408
0.21613718592964823	1.3988504877014025
0.21864924623115578	1.401816375770916
0.2211613065326633	1.4047836506808933
0.22367336683417083	1.4077523648456634
0.22618542713567838	1.4107225681487723
0.22869748743718593	1.413694308074244
0.23120954773869345	1.4166676298296406
0.23372160804020098	1.419642576461512
0.23623366834170853	1.4226191889637931
0.23874572864321608	1.4255975063796313
0.2412577889447236	1.4285775658971103
0.24376984924623113	1.431559402939294
0.24628190954773868	1.4345430512489772
0.24879396984924623	1.4375285429685114
0.25130603015075376	1.4405159087150148
0.2538180904522613	1.443505177651308
0.25633015075376886	1.4464963775528248
0.2588422110552764	1.4494895348707835
0.2613542713567839	1.4524846747918465
0.26386633165829143	1.455481821294504
0.26637839195979895	1.458480997202395
0.26889045226130653	1.4614822242347287
0.27140251256281406	1.4644855230540288
0.2739145728643216	1.4674909133113336
0.27642663316582916	1.4704984136890393
0.2789386934673367	1.4735080419414823
0.2814507537688442	1.4765198149334542
0.28396281407035173	1.4795337486767315
0.28647487437185926	1.482549858364755
0.28898693467336684	1.4855681584055613
0.29149899497487436	1.4885886624530758
0.2940110552763819	1.491611383436858
0.29652311557788946	1.4946363335903814
0.299035175879397	1.4976635244779422
0.3015472361809045	1.500692967020271
0.30405929648241203	1.5037246715189134
0.30657135678391956	1.506758647679456
0.30908341708542714	1.5097949046336652
0.31159547738693466	1.5128334509605752
0.3141075376884422	1.5158742947066175
0.31661959798994976	1.5189174434048123
0.3191316582914573	1.5219629040930895
0.3216437185929648	1.5250106833317794
0.32415577889447234	1.528060787220316
0.32666783919597986	1.5311132214132022
0.32917989949748744	1.5341679911352608
0.33169195979899496	1.5372251011962206
0.3342040201005025	1.5402845560046694
0.33671608040201007	1.5433463595813954
0.3392281407035176	1.5464105155721684
0.3417402010050251	1.5494770272599674
0.34425226130653264	1.552545897576692
0.34676432160804016	1.5556171291143912
0.34927638190954774	1.5586907241360117
0.35178844221105526	1.5617666845857117
0.3543005025125628	1.5648450120987518
0.35681256281407037	1.5679257080109699
0.3593246231155779	1.5710087733678937
0.3618366834170854	1.574094208933471
0.36434874371859294	1.5771820151984564
0.36686080402010046	1.580272192388469
0.36937286432160804	1.5833647404717337
0.37188492462311556	1.5864596591665125
0.3743969849246231	1.5895569479482634
0.37690904522613067	1.592656606056504
0.3794211055276382	1.5957586325014343
0.3819331658291457	1.5988630260702887
0.38444522613065324	1.6019697853334671
0.38695728643216076	1.6050789086504205
0.38946934673366834	1.608190394175331
0.39198140703517587	1.6113042398625739
0.3944934673366834	1.6144204434719844
0.39700552763819097	1.6175390025739333
0.3995175879396985	1.6206599145542167
0.402029648241206	1.6237831766187707
0.40454170854271354	1.626908785798224
0.40705376884422106	1.6300367389522814
0.40956582914572864	1.6331670327739602
0.41207788944723617	1.6362996637936744
0.4145899497487437	1.6394346283831807
0.41710201005025127	1.6425719227593913
0.4196140703517588	1.645711542988047
0.4221261306532663	1.648853484987278
0.42463819095477384	1.6519977445310388
0.42715025125628137	1.655144317252427
0.42966231155778895	1.6582931986468976
0.43217437185929647	1.6614443840753643
0.434686432160804	1.6645978687672076
0.43719849246231157	1.6677536478231794
0.4397105527638191	1.670911716218217
0.4422226130653266	1.6740720688041666
0.44473467336683414	1.6772347003124155
0.44724673366834167	1.6803996053564552
0.44975879396984925	1.6835667784343462
0.45227085427135677	1.6867362139311195
0.4547829145728643	1.6899079061211
0.4572949748743719	1.6930818491701571
0.4598070351758794	1.6962580371378913
0.4623190954773869	1.6994364639797501
0.46483115577889444	1.7026171235490821
0.46734321608040197	1.7058000095991344
0.46985527638190955	1.7089851157849845
0.47236733668341707	1.71217243566542
0.4748793969849246	1.7153619627047658
0.4773914572864322	1.7185536902746508
0.4799035175879397	1.721747611655732
0.4824155778894472	1.7249437200393674
0.48492763819095475	1.7281420085292405
0.48743969849246227	1.731342470142942
0.48995175879396985	1.7345450978135033
0.4924638190954774	1.7377498843908956
0.4949758793969849	1.7409568226434788
0.4974879396984925	1.7441659052594218
0.5	1.7473771248480743


==> mag_limit_G.dat <==
0.0001	0.9992958991457446
0.0026120603015075375	0.9785054874366619
0.005124120603015076	0.9496441399639508
0.007636180904522613	0.9076586526856794
0.01014824120603015	0.8421679188863251
0.012660301507537688	0.7279275794075346
0.015172361809045225	0.4833996682570785
0.017684422110552763	-0.3838467047319938
0.0201964824120603	7.184562548710858
0.02270854271356784	2.208530910120004
0.025220603015075376	1.7457652503304928
0.027732663316582914	1.5733121322421333
0.03024472361809045	1.484115506586896
0.03275678391959799	1.430202416063775
0.03526884422110553	1.394519095358202
0.03778090452261307	1.3694778919311403
0.040292964824120606	1.351189632499782
0.04280502512562814	1.3374549415660315
0.04531708542713568	1.3269364152930834
0.04782914572864322	1.3187740268617087
0.050341206030150756	1.312389580095548
0.052853266331658294	1.3073800058281337
0.05536532663316583	1.3034557245203313
0.05787738693467337	1.3004033294441966
0.06038944723618091	1.298062085591642
0.06290150753768844	1.2963086236669525
0.06541356783919598	1.2950466782872683
0.06792562814070352	1.2942000319541043
0.07043768844221106	1.293707554228197
0.0729497487437186	1.2935196444982715
0.07546180904522613	1.2935956358940501
0.07797386934673367	1.2939018704203407
0.08048592964824121	1.2944102512076632
0.08299798994974875	1.2950971393800081
0.08551005025125628	1.295942503488022
0.08802211055276382	1.2969292565242063
0.09053417085427136	1.2980427339676113
0.0930462311557789	1.2992702790566457
0.09555829145728643	1.3006009104410508
0.09807035175879397	1.3020250537341433
0.10058241206030151	1.3035343230766974
0.10309447236180905	1.3051213421698575
0.10560653266331659	1.3067795966999705
0.10811859296482412	1.3085033119139533
0.11063065326633166	1.3102873504824086
0.1131427135678392	1.3121271268337455
0.11565477386934674	1.3140185349414288
0.11816683417085427	1.315957887162508
0.12067889447236181	1.3179418622032433
0.12319095477386935	1.3199674606614344
0.12570301507537687	1.3220319668888036
0.12821507537688442	1.3241329161495066
0.13072713567839195	1.3262680662361477
0.13323919597989947	1.3284353728530387
0.13575125628140702	1.3306329681960196
0.13826331658291457	1.332859142254824
0.1407753768844221	1.3351123264426492
0.14328743718592962	1.3373910792218555
0.14579949748743717	1.3396940734475231
0.14831155778894473	1.3420200851939763
0.15082361809045225	1.3443679838654863
0.15333567839195977	1.3467367234221592
0.15584773869346732	1.3491253345770429
0.15835979899497488	1.351532917841242
0.1608718592964824	1.3539586373115033
0.16338391959798992	1.3564017151093615
0.16589597989949748	1.3588614263935228
0.16840804020100503	1.3613370948776726
0.17092010050251255	1.3638280887950134
0.17343216080402007	1.3663338172583328
0.17594422110552763	1.3688537269712415
0.17845628140703518	1.3713872992515213
0.1809683417085427	1.373934047332686
0.18348040201005023	1.3764935139138461
0.18599246231155778	1.3790652689316072
0.18850452261306533	1.3816489075308724
0.19101658291457285	1.3842440482142062
0.19352864321608038	1.3868503311515747
0.19604070351758793	1.389467416634602
0.19855276381909548	1.3920949836610452
0.201064824120603	1.3947327286369042
0.20357688442211053	1.397380364184902
0.20608894472361808	1.4000376180493268
0.20860100502512563	1.4027042320882215
0.21111306532663315	1.4053799613449438
0.21362512562814068	1.408064573191887
0.21613718592964823	1.4107578465398696
0.21864924623115578	1.4134595711074451
0.2211613065326633	1.4161695467448643
0.22367336683417083	1.4188875828079883
0.22618542713567838	1.4216134975778993
0.22869748743718593	1.424347117722376
0.23120954773869345	1.4270882777957332
0.23372160804020098	1.4298368197738816
0.23623366834170853	1.4325925926217704
0.23874572864321608	1.4353554518905671
0.2412577889447236	1.438125259342259
0.24376984924623113	1.4409018825995012
0.24628190954773868	1.4436851948187581
0.24879396984924623	1.4464750743849497
0.25130603015075376	1.4492714046259714
0.2538180904522613	1.4520740735455933
0.25633015075376886	1.4548829735733764
0.2588422110552764	1.4576980013303502
0.2613542713567839	1.4605190574093063
0.26386633165829143	1.463346046168661
0.26637839195979895	1.4661788755389118
0.26889045226130653	1.4690174568408025
0.27140251256281406	1.4718617046143765
0.2739145728643216	1.474711536458178
0.27642663316582916	1.477566872877887
0.2789386934673367	1.4804276371437561
0.2814507537688442	1.483293755156267
0.28396281407035173	1.4861651553194486
0.28647487437185926	1.4890417684213508
0.28898693467336684	1.4919235275212195
0.29149899497487436	1.4948103678429256
0.2940110552763819	1.4977022266742512
0.29652311557788946	1.5005990432716685
0.299035175879397	1.5035007587702565
0.3015472361809045	1.5064073160984388
0.30405929648241203	1.5093186598972383
0.30657135678391956	1.5122347364437876
0.30908341708542714	1.5151554935788247
0.31159547738693466	1.5180808806379258
0.3141075376884422	1.521010848386272
0.31661959798994976	1.5239453489567325
0.3191316582914573	1.526884335791057
0.3216437185929648	1.5298277635840143
0.32415577889447234	1.532775588230308
0.32666783919597986	1.5357277667740834
0.32917989949748744	1.538684257360913
0.33169195979899496	1.5416450191920954
0.3342040201005025	1.5446100124811575
0.33671608040201007	1.5475791984124192
0.3392281407035176	1.5505525391015227
0.3417402010050251	1.5535299975578085
0.34425226130653264	1.556511537648447
0.34676432160804016	1.5594971240642201
0.34927638190954774	1.5624867222868823
0.35178844221105526	1.5654802985579936
0.3543005025125628	1.5684778198491731
0.35681256281407037	1.5714792538336742
0.3593246231155779	1.5744845688592375
0.3618366834170854	1.5774937339221329
0.36434874371859294	1.580506718642349
0.36686080402010046	1.5835234932398545
0.36937286432160804	1.5865440285119021
0.37188492462311556	1.5895682958112847
0.3743969849246231	1.5925962670255445
0.37690904522613067	1.595627914557045
0.3794211055276382	1.5986632113038919
0.3819331658291457	1.601702130641647
0.38444522613065324	1.6047446464058037
0.38695728643216076	1.6077907328749867
0.38946934673366834	1.6108403647548395
0.39198140703517587	1.6138935171625661
0.3944934673366834	1.6169501656121037
0.39700552763819097	1.620010285999887
0.3995175879396985	1.6230738545911838
0.402029648241206	1.6261408480069743
0.40454170854271354	1.6292112432113464
0.40705376884422106	1.632285017499385
0.40956582914572864	1.6353621484855383
0.41207788944723617	1.6384426140924297
0.4145899497487437	1.6415263925401051
0.41710201005025127	1.6446134623356872
0.4196140703517588	1.647703802263432
0.4221261306532663	1.6507973913751526
0.42463819095477384	1.6538942089810145
0.42715025125628137	1.6569942346406599
0.42966231155778895	1.6600974481546817
0.43217437185929647	1.663203829556399
0.434686432160804	1.66631335910394
0.43719849246231157	1.6694260172726185
0.4397105527638191	1.6725417847475819
0.4422226130653266	1.675660642416732
0.44473467336683414	1.6787825713638949
0.44724673366834167	1.681907552862243
0.44975879396984925	1.6850355683679465
0.45227085427135677	1.6881665995140502
0.4547829145728643	1.6913006281045737
0.4572949748743719	1.6944376361088098
0.4598070351758794	1.6975776056558276
0.4623190954773869	1.7007205190291699
0.46483115577889444	1.7038663586617258
0.46734321608040197	1.7070151071307915
0.46985527638190955	1.7101667471532904
0.47236733668341707	1.7133212615811617
0.4748793969849246	1.7164786333969095
0.4773914572864322	1.7196388457092961
0.4799035175879397	1.722801881749184
0.4824155778894472	1.725967724865519
0.48492763819095475	1.7291363585214432
0.48743969849246227	1.7323077662905453
0.48995175879396985	1.7354819318532284
0.4924638190954774	1.7386588389932003
0.4949758793969849	1.7418384715940824
0.4974879396984925	1.7450208136361245
0.5	1.7482058491930328

